Common envelope evolution and triple dynamics as potential pathways to form the inner white dwarf + brown dwarf binary of the triple star system Gaia 0007-1605

The recently discovered system Gaia 0007-1605 consisting of a white dwarf with a close brown dwarf companion and a distant white dwarf tertiary very much resembles the triple system containing the first transiting planet candidate around a white dwarf ever discovered: WD 1856+534. We have previously argued that the inner binary in WD 1856+534 most likely formed through common envelope evolution but triple star dynamics represent an alternative scenario. Here we analyze different formation scenarios for Gaia 0007-1605. We reconstructed the potential common envelope evolution of the system and find that assuming standard parameters for the energy budget provides a reasonable solution. In agreement with other close white dwarf + brown dwarf binaries, and in contrast to WD 1856+534, no energy sources other than orbital energy during common envelope evolution are required to understand the current configuration of the system. In addition, using analytical prescriptions for triple dynamics, we show that Von Zeipel-Lidov-Kozai oscillations might have trigger tidal migration due to high eccentricity incursions (e \gtrsim 0.997). We conclude that the inner binary in Gaia 0007-1605, as its sibling WD 1856+534, formed either through common envelope evolution, triple dynamics or a combination of both mechanisms.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
